Verifying Functional Correctness Properties At the Level of Java Bytecode

The breakneck evolution of modern programming languages aggravates the development of deductive verification tools, which struggle to timely and fully support all new language features. To address this challenge, we present ByteBack: a verification technique that works on Java bytecode. Compared to high-level languages, intermediate representations such as bytecode offer a much more limited and stable set of features; hence, they may help decouple the verification process from changes in the source-level language. ByteBack offers a library to specify functional correctness properties at the level of the source code, so that the bytecode is only used as an intermediate representation that the end user does not need to work with. Then, ByteBack reconstructs some of the information about types and expressions that is erased during compilation into bytecode but is necessary to correctly perform verification. Our experiments with an implementation of ByteBack demonstrate that it can successfully verify bytecode compiled from different versions of Java, and including several modern language features that even state-of-the-art Java verifiers (such as KeY and OpenJML) do not directly support$\unicode{x2013}$thus revealing how ByteBack's approach can help keep up verification technology with language evolution.

==> artefact.txt <==
## Content

This replication package contains:

- The source code and build files of the tool ByteBack described in the paper

- The experiments (verified programs) described in the paper, with scripts to rerun ByteBack on them and collect the results

After compiling and rerunning the experiments as described below, you will get (among other things) a CSV file `results.csv` (under directory `byteback-test`), with data corresponding to Table 4 in the paper. Note that the order of the rows in the table will differ from the one in the CSV. Also, the running time will of course vary, depending on the hardware on which the experiments will be run.

## Availability

The replication package is available on Zenodo:

10.5281/zenodo.7334149

The zip file downloaded from Zenodo has the following SHA256 checksum:

1c7a0e90c66ddda1ed6fe05fa8d69506e105f261992812451d38fcca83416dc0

The README in the replication package includes all instructions to compile and run ByteBack on the paper's experiments
(see section "Replication Package" in the README).


==> data/experiments.csv <==
Unnamed: 0,Experiment,ConversionTime,ConversionOverhead,VerificationTime,SourceSize,BytecodeSize,BoogieSize,Group
0,byteback.test.generics.List,3152.0,0.0970812182741116,1148.0,46,68,130,j8
1,byteback.test.controlflow.EnhancedFor,2511.0,0.0852250099561927,1123.0,25,52,105,j8
2,byteback.test.controlflow.Switch,2658.0,0.0744920993227991,1110.0,26,25,107,j8
3,byteback.test.controlflow.Simple,2739.0,0.0839722526469514,1306.0,67,123,217,j8
4,byteback.test.algorithm.BinarySearch,2591.0,0.1080663836356619,1107.0,51,124,131,j8
5,byteback.test.algorithm.DoubleInsertionSort,3663.0,0.0849030849030849,1468.0,49,132,147,j8
6,byteback.test.algorithm.DoubleSelectionSort,2877.0,0.1185262426138338,4522.0,87,231,172,j8
7,byteback.test.algorithm.GCD,2817.0,0.1015264465743698,1163.0,42,88,125,j8
8,byteback.test.algorithm.IntegerInsertionSort,3015.0,0.1041459369817578,2069.0,50,131,147,j8
9,byteback.test.algorithm.IntegerMax,3448.0,0.0887470997679814,1584.0,46,90,124,j8
10,byteback.test.algorithm.IntegerSelectionSort,3561.0,0.1367593372648132,5924.0,87,230,172,j8
11,byteback.test.algorithm.IntegerSum,3022.0,0.0764394440767703,1200.0,36,70,122,j8
12,byteback.test.algorithm.LinearSearch,3045.0,0.0893267651888341,1293.0,60,126,162,j8
13,byteback.test.algorithm.SquareSortedArray,3527.0,0.0771193648993478,1160.0,54,123,138,j8
14,byteback.test.algorithm.DoubleMax,3825.0,0.0718954248366013,1378.0,46,92,90,j8
15,byteback.test.instance.Comparator,3515.0,0.1288762446657183,1528.0,52,30,178,j8
16,byteback.test.instance.Dice,3393.0,0.094017094017094,1363.0,42,25,122,j8
17,byteback.test.instance.InstanceField,3001.0,0.0909696767744085,1279.0,11,16,96,j8
18,byteback.test.instance.StaticField,2924.0,0.0745554035567715,1154.0,25,66,144,j8
19,byteback.test.instance.StaticInitializer,2904.0,0.0643939393939393,1089.0,7,14,89,j8
20,byteback.test.instance.Supported,3384.0,0.067080378250591,1142.0,7,14,111,j8
21,byteback.test.instance.Unit,2762.0,0.055756698044895,1115.0,6,12,95,j8
22,byteback.test.instance.FieldAccess,3077.0,0.0718232044198895,1168.0,22,32,94,j8
23,byteback.test.instance.Counter,3208.0,0.1069201995012468,1268.0,26,62,148,j8
24,byteback.test.array.Simple,3204.0,0.0908239700374531,1231.0,36,103,140,j8
25,byteback.test.operation.Boolean,3082.0,0.1054510058403634,1232.0,51,85,155,j8
26,byteback.test.operation.Real,3186.0,0.0778405524168236,1173.0,30,52,108,j8
27,byteback.test.operation.StaticCall,3096.0,0.0536175710594315,1110.0,18,23,91,j8
28,byteback.test.operation.VirtualCall,3162.0,0.0550284629981024,1205.0,14,17,90,j8
29,byteback.test.quantifier.Simple,3625.0,0.0587586206896551,1753.0,18,28,90,j8
0,byteback.test.typeinference.Simple,2608.0,0.0694018404907975,1237.0,29,59,110,j17
1,byteback.test.controlflow.SwitchExpression,2242.0,0.0878679750223015,1140.0,22,56,133,j17
2,byteback.test.patternmatching.Simple,2646.0,0.0789871504157218,1106.0,15,23,102,j17
3,byteback.test.algorithm.Summary,2916.0,0.0747599451303155,1145.0,46,88,137,j17
0,byteback.test.complete.GCD,3413.0,0.0659244066803398,1181.0,39,93,128,s
1,byteback.test.complete.LinearSearch,4198.0,0.1217246307765602,1561.0,62,126,166,s
2,byteback.test.complete.Dice,3185.0,0.0989010989010989,1431.0,31,25,216,s
3,byteback.test.complete.Comparator,3202.0,0.0961898813241723,1417.0,42,35,227,s

==> data/features.csv <==
Verification Tool,Feature,Version,Support,Notes
OpenJML,Floating-point numbers,JDK 1.0,Verification,Modeling floating-point numbers as mathematical reals
Krakatoa,Floating-point numbers,JDK 1.0,Verification,Modeling floating-point numbers as mathematical reals
KeY,Floating-point numbers,JDK 1.0,Parsing,
ByteBack,Floating-point numbers,JDK 1.0,Verification,Modeling floating-point numbers as mathematical reals
OpenJML,Multithreading,JDK 1.0,Parsing,
Krakatoa,Multithreading,JDK 1.0,Parsing,
KeY,Multithreading,JDK 1.0,Parsing,
ByteBack,Multithreading,JDK 1.0,Parsing,
OpenJML,Throw Exception,JDK 1.0,Verification,
Krakatoa,Throw Exception,JDK 1.0,Verification,
KeY,Throw Exception,JDK 1.0,Verification,
ByteBack,Throw Exception,JDK 1.0,None,
OpenJML,Typesafe Enums,Java SE 5,Parsing,
Krakatoa,Typesafe Enums,Java SE 5,None,
KeY,Typesafe Enums,Java SE 5,Verification,
ByteBack,Typesafe Enums,Java SE 5,Parsing, To make verification feasable the enums' ordinal method should be modeled as pure
OpenJML,Generic Types,Java SE 5,Verification,Partially supported erasing types
Krakatoa,Generic Types,Java SE 5,None,
KeY,Generic Types,Java SE 5,Verification,Offers tool to strip down generics into Object references
ByteBack,Generic Types,Java SE 5,Verification,All Generic types are erased at the classfile level
OpenJML,Enhanced for-loop,Java SE 5,Verification,
Krakatoa,Enhanced for-loop,Java SE 5,None,
KeY,Enhanced for-loop,Java SE 5,Verification,
ByteBack,Enhanced for-loop,Java SE 5,Verification,
OpenJML,Varargs,Java SE 5,Parsing,
Krakatoa,Varargs,Java SE 5,None,
KeY,Varargs,Java SE 5,Verification,
ByteBack,Varargs,Java SE 5,Verification,
OpenJML,Autoboxing and Unboxing ,Java SE 5,Verification,
Krakatoa,Autoboxing and Unboxing,Java SE 5,None,
KeY,Autoboxing and Unboxing,Java SE 5,Verification,
ByteBack,Autoboxing and Unboxing,Java SE 5,Parsing,
OpenJML,Generic Type Inference (Diamond Operator),Java SE 7,Parsing,
Krakatoa,Generic Type Inference (Diamond Operator),Java SE 7,None,
KeY,Generic Type Inference (Diamond Operator),Java SE 7,None,
ByteBack,Generic Type Inference (Diamond Operator),Java SE 7,Verification,
OpenJML,String in Switch Statement,Java SE 7,Parsing,
Krakatoa,String in Switch Statement,Java SE 7,Parsing,
KeY,String in Switch Statement,Java SE 7,Verification,
ByteBack,String in Switch Statement,Java SE 7,None,Missing String model

OpenJML,Lambdas,Java SE 8,None,
Krakatoa,Lambdas,Java SE 8,None,
KeY,Lambdas,Java SE 8,None,
ByteBack,Lambdas,Java SE 8,Parsing,Requires support for INVOKEDYNAMIC
OpenJML,Default Methods,Java SE 8,Verification,
Krakatoa,Default Methods,Java SE 8,None,
KeY,Default Methods,Java SE 8,Verification,
ByteBack,Default Methods,Java SE 8,Verification,
OpenJML,Local Type Inference,Java SE 10,None,
Krakatoa,Local Type Inference,Java SE 10,None,
KeY,Local Type Inference,Java SE 10,None,
ByteBack,Local Type Inference,Java SE 10,Verification,
OpenJML,Switch Expressions,Java SE 12,None,
Krakatoa,Switch Expressions,Java SE 12,None,
KeY,Switch Expressions,Java SE 12,None,
ByteBack,Switch Expressions,Java SE 12,Verification,
OpenJML,Switch Expressions Yield,Java SE 13,None,
Krakatoa,Switch Expressions Yield,Java SE 13,None,
KeY,Switch Expressions Yield,Java SE 13,None,
ByteBack,Switch Expressions Yield,Java SE 13,Verification,
OpenJML,Record Classes,Java SE 15,None,
Krakatoa,Record Classes,Java SE 15,None,
KeY,Record Classes,Java SE 15,None,
ByteBack,Record Classes,Java SE 15,Verification,Partial support: Unable to annotate Record methods; conversion of hashCode/toString/equals
OpenJML,Instanceof Pattern-matching,Java SE 15,None,
Krakatoa,Instanceof Pattern-matching,Java SE 15,None,
KeY,Instanceof Pattern-matching,Java SE 15,None,
ByteBack,Instanceof Pattern-matching,Java SE 15,Verification,
OpenJML,Switch Instanceof,Java SE 17,None,
Krakatoa,Switch Instanceof,Java SE 17,None,
KeY,Switch Instanceof,Java SE 17,None,
ByteBack,Switch Instanceof,Java SE 17,None,Requires support for INVOKEDYNAMIC


==> experiments.csv <==
Unnamed: 0,Experiment,ConversionTime,ConversionOverhead,VerificationTime,SourceSize,BytecodeSize,BoogieSize,Group
0,byteback.test.algorithm.BinarySearch,3074.6,0.0982015907873012,1133.6,51,124,131,j8
1,byteback.test.algorithm.DoubleInsertionSort,2935.6,0.1060466098265568,2526.4,49,132,147,j8
2,byteback.test.algorithm.DoubleMax,3019.6,0.0907256456281415,1153.4,45,91,126,j8
3,byteback.test.algorithm.DoubleSelectionSort,3107.6,0.1263410786323203,4562.8,87,231,172,j8
4,byteback.test.algorithm.DoubleSum,3015.0,0.0796627402067477,1164.4,35,70,124,j8
5,byteback.test.algorithm.GCD,3011.8,0.0852897719395999,1145.4,41,88,127,j8
6,byteback.test.algorithm.IntegerInsertionSort,3081.4,0.1061397160692086,1704.4,49,131,147,j8
7,byteback.test.algorithm.IntegerMax,2926.2,0.0986391855967819,1158.4,45,90,126,j8
8,byteback.test.algorithm.IntegerSelectionSort,3034.2,0.1202066702525069,3561.2,87,230,172,j8
9,byteback.test.algorithm.IntegerSum,2801.2,0.0797497412874262,1144.2,35,70,124,j8
10,byteback.test.algorithm.LinearSearch,2876.4,0.1017531187430792,1140.2,60,126,164,j8
11,byteback.test.algorithm.SquareSortedArray,2913.8,0.0961083367607012,1136.8,54,123,140,j8
12,byteback.test.array.Basic,2772.4,0.0953178076805433,1162.4,36,103,148,j8
13,byteback.test.casting.BoolToInt,2695.4,0.0673020213703321,1158.4,20,23,107,j8
14,byteback.test.casting.IntToReal,2852.8,0.0651256461217509,1135.2,27,45,107,j8
15,byteback.test.casting.RealToInt,2845.8,0.0589803517668304,1107.6,17,22,97,j8
16,byteback.test.controlflow.Basic,2793.2,0.0838666714805794,1329.6,74,123,219,j8
17,byteback.test.controlflow.EnhancedFor,2866.8,0.0835420741361955,1251.6,25,52,107,j8
18,byteback.test.controlflow.Switch,3072.8,0.0644795530931034,1233.6,23,25,109,j8
19,byteback.test.generics.List,3069.8,0.0887744426615895,1170.6,46,68,134,j8
20,byteback.test.instance.Comparator,3003.8,0.1048853204356813,1241.8,51,30,188,j8
21,byteback.test.instance.Counter,2935.2,0.0817277857171208,1204.0,33,62,150,j8
22,byteback.test.instance.Dice,2999.4,0.0958756328433227,1170.4,41,25,129,j8
23,byteback.test.instance.FieldAccess,2837.0,0.0648290376713456,1177.2,29,32,96,j8
24,byteback.test.instance.InstanceField,2950.6,0.0570246571063068,1151.2,18,16,98,j8
25,byteback.test.instance.StaticField,4414.4,0.0916428597249557,1819.0,32,66,146,j8
26,byteback.test.instance.StaticInitializer,3724.2,0.063597664627277,1633.8,14,14,91,j8
27,byteback.test.instance.Supported,3044.6,0.0803988494015586,1190.6,27,26,113,j8
28,byteback.test.instance.Unit,2921.0,0.0575190950047567,1151.0,13,12,97,j8
29,byteback.test.operation.Boolean,3596.6,0.0896584812368424,1339.6,57,85,157,j8
30,byteback.test.operation.Integer,3070.6,0.1203506460826936,1448.6,202,332,250,j8
31,byteback.test.operation.Real,2928.4,0.0783586941841013,1213.2,37,52,110,j8
32,byteback.test.operation.StaticCall,3007.8,0.0757257179941079,1185.6,32,40,112,j8
33,byteback.test.operation.VirtualCall,2959.0,0.0691108397690959,1210.4,31,40,122,j8
34,byteback.test.quantifier.Basic,3117.4,0.0625845765041526,1152.2,25,28,92,j8
0,byteback.test.algorithm.Summary,3073.4,0.0966654854361789,1230.8,47,88,137,j17
1,byteback.test.patternmatching.Basic,2981.4,0.0663107713504266,1136.8,18,26,105,j17
2,byteback.test.switchexpression.Basic,2865.4,0.0839759574168356,1156.8,23,56,135,j17
3,byteback.test.typeinference.Basic,2967.2,0.0715013882777307,1153.8,30,59,116,j17
0,byteback.test.complete.Comparator,3435.2,0.0930912802678433,1419.2,49,35,237,s
1,byteback.test.complete.Dice,4494.8,0.1138011962959596,1851.8,38,25,223,s
2,byteback.test.complete.GCD,3538.2,0.082363938085856,1308.4,46,93,130,s
3,byteback.test.complete.LinearSearch,3442.0,0.0982839920537705,1264.6,69,126,168,s

